Solving Low-Rank Semidefinite Programs via Manifold Optimization

We propose a manifold optimization approach to solve linear semidefinite programs (SDP) with low-rank solutions, with an emphasis on SDP relaxations for polynomial optimization problems. This approach incorporates the inexact augmented Lagrangian method (ALM) and the Burer-Monteiro factorization, and features the self-adaptive strategies for updating the factorization size and the penalty parameter. We establish global convergence of the inexact ALM, despite the non-convexity brought by the Burer-Monteiro factorization. We further provide a practical algorithm building on the inexact ALM, and along with the algorithm we release an open-source SDP solver ManiSDP. Comprehensive numerical experiments demonstrate that ManiSDP achieves state-of-the-art in terms of efficiency, accuracy, and scalability, and is faster than several advanced SDP solvers (MOSEK, SDPLR, SDPNAL+, STRIDE) by up to orders of magnitudes on a variety of linear SDPs. The largest SDP solved by ManiSDP (in about 8.5 hours with maximal KKT residue 3.5e-13) is the second-order moment relaxation of a binary quadratic program with 120 variables, which has matrix dimension 7261 and contains 17,869,161 affine constraints.

==> plotdata/qs_fz_10.txt <==
1 1
2 7
3 13
4 14
5 17
6 20
7 16
8 12
9 6
10 7
11 7
12 8
13 8
14 6
15 6
16 5
17 3
18 3
19 2
20 2
21 2
22 3
23 1
24 2


==> plotdata/qs_fz_20.txt <==
1 1
2 7
3 13
4 19
5 22
6 28
7 34
8 36
9 27
10 13
11 14
12 18
13 17
14 17
15 18
16 18
17 16
18 4
19 3
20 1
21 2
22 2


==> plotdata/qs_fz_30.txt <==
1 1
2 7
3 13
4 17
5 23
6 28
7 34
8 40
9 46
10 46
11 29
12 32
13 35
14 40
15 44
16 49
17 51
18 50
19 47
20 4
21 1
22 2
23 2
24 2
25 2


==> plotdata/qs_fz_40.txt <==
1 1
2 7
3 13
4 15
5 21
6 27
7 33
8 39
9 45
10 51
11 51
12 46
13 41
14 44
15 49
16 53
17 52
18 49
19 50
20 49
21 50
22 49
23 49
24 49
25 51
26 16
27 6
28 2
29 1
30 1
31 1
32 2
33 2
34 2


==> plotdata/qs_fz_50.txt <==
1 1
2 7
3 13
4 19
5 25
6 31
7 37
8 43
9 49
10 55
11 61
12 67
13 73
14 79
15 84
16 75
17 63
18 67
19 67
20 67
21 61
22 40
23 13
24 8
25 6
26 5
27 4
28 1
29 1
30 1
31 1


==> plotdata/qs_fz_60.txt <==
1 1
2 7
3 13
4 17
5 23
6 29
7 35
8 41
9 47
10 53
11 59
12 65
13 71
14 77
15 79
16 81
17 87
18 92
19 98
20 104
21 110
22 112
23 115
24 94
25 80
26 50
27 31
28 25
29 13
30 7
31 6
32 6
33 4
34 1
35 2
36 2
37 1


==> plotdata/qs_residue_10.txt <==
1 2.16372976289893
2 2.23281908988018
3 1.91626393016658
4 1.72414332486731
5 1.2358147423075
6 0.798307720726473
7 -0.328232232765116
8 -0.529610593546795
9 -0.740130177400906
10 -1.03011685424014
11 -1.38739979576928
12 -1.91788054372357
13 -1.90601078331431
14 -2.08609595302982
15 -2.50469122756672
16 -3.23622393830177
17 -3.18961474862227
18 -3.11741864429109
19 -3.19160787571199
20 -3.58819463936765
21 -4.01108456636692
22 -4.69495441512574
23 -5.9021939067466
24 -8.08957747514644


==> plotdata/qs_residue_20.txt <==
1 2.53760959519233
2 2.74906115120037
3 2.38394747961256
4 1.96272998488568
5 1.70060801421355
6 1.17910345377833
7 0.89859449762372
8 -0.334658589003065
9 -0.296928208957496
10 -0.543920693059015
11 -0.796940348841101
12 -1.2615028422023
13 -1.70985783816601
14 -1.8813890589977
15 -2.53324672724521
16 -2.34074144341246
17 -2.19883724415145
18 -3.53265280782921
19 -4.2778504313306
20 -5.30469568551938
21 -6.88651247133141
22 -8.61456121962657


==> plotdata/qs_residue_30.txt <==
1 2.33497686134679
2 2.37467591806575
3 2.53427031998611
4 2.04640280798837
5 2.05634848510738
6 1.54277845530672
7 1.15826173630306
8 0.57773980648922
9 -0.125930008378385
10 -0.449511936760634
11 -0.633712846549468
12 -0.815935866955659
13 -1.08865067955986
14 -1.12677719209161
15 -1.02569257608641
16 -0.921659571865122
17 -1.35768157481751
18 -1.55589103739412
19 -1.69120585825757
20 -2.72159000805329
21 -3.42693422701228
22 -4.3328318605232
23 -5.50385976242702
24 -7.047352163084
25 -8.10292850193054


==> plotdata/qs_residue_40.txt <==
1 2.45903499123134
2 2.58014353724067
3 2.56022993823523
4 2.53608411968096
5 1.91076578594786
6 1.73766106401664
7 1.49940516421104
8 0.792903653259814
9 0.558009217178446
10 -0.178555072156039
11 -0.304977984516509
12 -0.679227985153562
13 -0.886249067146396
14 -1.12873571655499
15 -1.21125479969506
16 -1.3481872307366
17 -1.95870877058806
18 -2.09568614317784
19 -2.34295764856674
20 -2.62424023495754
21 -2.72657834395902
22 -2.43290240221913
23 -2.32857157444186
24 -1.92694425061114
25 -2.48331296265997
26 -3.16972392402875
27 -3.14250770478115
28 -3.517603910679
29 -4.54585546668659
30 -5.39959976159382
31 -5.93009203838541
32 -6.69937390172104
33 -7.74617081085329
34 -8.63166200738649


==> plotdata/qs_residue_50.txt <==
1 2.57831109850281
2 2.81437538402917
3 2.72967655112975
4 2.75493204820837
5 1.95891747597399
6 1.95242077130213
7 1.43612889752508
8 1.04946219277272
9 0.70743104884497
10 -0.0709234860222469
11 -0.37911187058031
12 -0.520224754861525
13 -0.768647225957072
14 -0.980056052527465
15 -1.33192552189058
16 -1.6024295248506
17 -1.90089111572291
18 -2.14162473786218
19 -1.85287560097198
20 -1.83919709762445
21 -2.20585100598603
22 -2.51925553826537
23 -2.78021572983481
24 -2.9652270246111
25 -3.32907662727384
26 -3.79618758316299
27 -4.57094021432763
28 -5.74267309522021
29 -6.75009731767227
30 -7.66593531777106
31 -8.46207567744753


==> plotdata/qs_residue_60.txt <==
1 2.68331945073361
2 2.69121158018647
3 2.86667490326341
4 2.79794871531773
5 2.18597291073187
6 2.01295280964026
7 1.58806456415879
8 1.17098378006888
9 1.0253141020559
10 0.452759592081866
11 -0.0543041427776971
12 -0.196200452147066
13 -0.627879073020053
14 -0.916687434066831
15 -1.15535077151894
16 -1.47992983687897
17 -1.92307099767164
18 -2.15128959584268
19 -1.78677642623901
20 -1.70794388599373
21 -1.51694634717238
22 -1.26528483325592
23 -1.54565224257841
24 -2.19866291935769
25 -2.4952012099979
26 -2.36210383082009
27 -2.99817055046827
28 -3.20951230092547
29 -3.04683504327471
30 -3.51499347145657
31 -3.61191186117468
32 -3.88557408861072
33 -4.31955545299918
34 -4.64472164580367
35 -5.45350617830816
36 -6.47963168467393
37 -8.17608775646577


==> plotdata/rs_fz_100.txt <==
1 1
2 5
3 9
4 6
5 7
6 7
7 6
8 5
9 5
10 6
11 5
12 11
13 15
14 19
15 25
16 31
17 29
18 31
19 32
20 39
21 43
22 52
23 57
24 65
25 75
26 85
27 95
28 105
29 115
30 125
31 135
32 145
33 155
34 165
35 171
36 175
37 178
38 175
39 166
40 152
41 145
42 129
43 108
44 78
45 55
46 50
47 35
48 37
49 32
50 25
51 16
52 15
53 17
54 18
55 11
56 12
57 9
58 8
59 11
60 8
61 8
62 7
63 7
64 6
65 6
66 5
67 4
68 4
69 3
70 4
71 3
72 3
73 3
74 3
75 3
76 3
77 3
78 3
79 2
80 2
81 2
82 2
83 2
84 2


==> plotdata/rs_fz_150.txt <==
1 1
2 5
3 7
4 6
5 7
6 7
7 5
8 6
9 6
10 11
11 15
12 16
13 18
14 20
15 25
16 35
17 30
18 28
19 27
20 31
21 34
22 42
23 52
24 62
25 72
26 82
27 92
28 102
29 112
30 122
31 132
32 142
33 152
34 162
35 172
36 182
37 191
38 198
39 199
40 193
41 177
42 164
43 136
44 115
45 95
46 76
47 64
48 57
49 52
50 44
51 32
52 23
53 19
54 13
55 16
56 11
57 10
58 10
59 8
60 8
61 6
62 6
63 4
64 4
65 2
66 2
67 2
68 2
69 2
70 2
71 1
72 1


==> plotdata/rs_fz_200.txt <==
1 1
2 5
3 8
4 6
5 6
6 6
7 6
8 6
9 6
10 7
11 5
12 11
13 14
14 17
15 18
16 23
17 29
18 31
19 28
20 28
21 26
22 28
23 31
24 34
25 43
26 52
27 62
28 72
29 82
30 92
31 102
32 112
33 122
34 132
35 142
36 152
37 162
38 172
39 182
40 192
41 192
42 186
43 186
44 179
45 171
46 157
47 136
48 123
49 107
50 96
51 84
52 76
53 68
54 55
55 48
56 50
57 40
58 35
59 32
60 35
61 31
62 19
63 16
64 17
65 12
66 11
67 9
68 10
69 6
70 6
71 5
72 4
73 3
74 2
75 2
76 2
77 1
78 1
79 1
80 1


==> plotdata/rs_fz_300.txt <==
1 1
2 5
3 7
4 7
5 7
6 6
7 6
8 6
9 6
10 13
11 13
12 14
13 18
14 19
15 22
16 17
17 18
18 16
19 24
20 29
21 37
22 38
23 30
24 32
25 36
26 44
27 51
28 60
29 70
30 80
31 90
32 100
33 110
34 120
35 130
36 140
37 150
38 160
39 170
40 180
41 190
42 200
43 210
44 220
45 230
46 236
47 235
48 230
49 211
50 188
51 169
52 146
53 127
54 117
55 113
56 100
57 98
58 95
59 91
60 86
61 68
62 58
63 52
64 48
65 43
66 45
67 40
68 39
69 40
70 35
71 37
72 28
73 23
74 17
75 15
76 13
77 8
78 5
79 5
80 3
81 3
82 3
83 3
84 3
85 3
86 3
87 3
88 2
89 2
90 1
91 1
92 1
93 1
94 1
95 1


==> plotdata/rs_fz_50.txt <==
1 1
2 5
3 8
4 6
5 6
6 6
7 5
8 5
9 6
10 6
11 6
12 11
13 18
14 25
15 30
16 39
17 47
18 51
19 54
20 63
21 71
22 80
23 89
24 99
25 106
26 107
27 107
28 108
29 106
30 105
31 103
32 96
33 82
34 56
35 45
36 34
37 34
38 31
39 11
40 8
41 5
42 4
43 3
44 3
45 2
46 2
47 2
48 1
49 2
50 1
51 2


==> plotdata/rs_fz_500.txt <==
1 1
2 5
3 8
4 6
5 7
6 6
7 6
8 6
9 6
10 12
11 13
12 17
13 18
14 22
15 16
16 16
17 20
18 26
19 31
20 36
21 35
22 28
23 28
24 29
25 34
26 37
27 43
28 51
29 61
30 71
31 81
32 91
33 101
34 111
35 121
36 131
37 141
38 151
39 161
40 171
41 181
42 191
43 201
44 211
45 221
46 231
47 241
48 251
49 261
50 271
51 281
52 291
53 301
54 301
55 288
56 266
57 238
58 219
59 204
60 152
61 131
62 127
63 124
64 120
65 116
66 111
67 96
68 98
69 96
70 80
71 76
72 65
73 66
74 52
75 34
76 32
77 25
78 24
79 22
80 21
81 19
82 18
83 17
84 15
85 14
86 14
87 13
88 12
89 12
90 12
91 12
92 11
93 11
94 11
95 11
96 11
97 11
98 11
99 5
100 5
101 2
102 2
103 2
104 2
105 2
106 1


==> plotdata/rs_residue_100.txt <==
1 -0.513415859051215
2 -0.803670753262695
3 -1.07930990111398
4 -1.05370618930234
5 -1.12548574868928
6 -1.15863281288498
7 -1.21925335835688
8 -1.18991075899137
9 -1.10883828121777
10 -1.04855680864937
11 -0.944678880408026
12 -0.886817896442428
13 -0.619908640411254
14 -0.375377846233115
15 -0.335312216458793
16 -0.299361281790992
17 -0.250813837824739
18 -0.176187707529324
19 -0.155032089748374
20 -0.111813410715184
21 -0.0993864763212483
22 -0.058633684096198
23 -0.0264895142497022
24 -0.0217791201743143
25 -0.0259678889871121
26 -0.0329456697167071
27 -0.0523352171327315
28 -0.110948719467287
29 -0.180294575339924
30 -0.383964035902569
31 -0.743072201096758
32 -0.842779812930522
33 -1.26336742570506
34 -1.13404775460521
35 -1.59786313319258
36 -1.73850038941015
37 -2.12712452096378
38 -1.55770516930752
39 -1.47760065330101
40 -2.76130024098665
41 -1.68574620988153
42 -1.86395487677208
43 -1.32900891547053
44 -2.86973850282202
45 -1.95043324722871
46 -2.06142626627525
47 -2.12935825493365
48 -2.2588671603648
49 -2.27940364805033
50 -2.52690997390176
51 -2.73570421016662
52 -2.26782370445036
53 -2.42784282014454
54 -2.67655948999681
55 -2.93468269862326
56 -3.17272693087217
57 -4.39852273758427
58 -3.35072076196772
59 -3.20427411787169
60 -3.67263800842363
61 -3.48754867328629
62 -3.67210581028963
63 -2.89197974990133
64 -3.49088533163887
65 -3.89383439413408
66 -2.98307537809953
67 -3.42442195020163
68 -3.94927737320097
69 -3.53466429910167
70 -3.72040276493487
71 -3.40318095016194
72 -3.65561846372112
73 -3.96176350583656
74 -4.75901613913869
75 -3.14978300919126
76 -4.2281218579019
77 -4.83507831038929
78 -4.15626436795035
79 -4.30050126336152
80 -4.74304257612904
81 -5.40664671004441
82 -6.32393536150568
83 -7.51364993934135
84 -8.99119164459349


==> plotdata/rs_residue_150.txt <==
1 -0.514106836319713
2 -0.906439849142109
3 -1.05749782635372
4 -1.16881680495361
5 -1.24592954390128
6 -1.17900703300183
7 -1.124663874458
8 -1.12192100512916
9 -1.07255299257976
10 -0.933219853145598
11 -0.880929767457629
12 -0.747860046825396
13 -0.574420436875
14 -0.383643549792837
15 -0.331049247972521
16 -0.33612178507853
17 -0.305241919954268
18 -0.278887996367425
19 -0.236152374183145
20 -0.177155519941044
21 -0.107528624836161
22 -0.0379167697623751
23 -0.0192066457049196
24 -0.0244094176648486
25 -0.0313273659730642
26 -0.0343062987536014
27 -0.0372951449876635
28 -0.046054959420108
29 -0.068419959806145
30 -0.0883842231290246
31 -0.107455119049244
32 -0.119633870119024
33 -0.129573542955216
34 -0.141927831337817
35 -0.158750486426209
36 -0.171066606376165
37 -0.193834842821366
38 -0.220512111373228
39 -0.247557240310472
40 -0.278123880953802
41 -0.337131122545742
42 -0.393031932990148
43 -0.513337657400562
44 -0.595716422120868
45 -0.629684093651686
46 -0.826084100705854
47 -0.935270045139211
48 -1.27852870987277
49 -1.35810048828566
50 -1.64106067336038
51 -1.59769455375771
52 -1.92679298303056
53 -1.80923633987708
54 -1.67580915284962
55 -2.51290405464297
56 -2.29782513518994
57 -2.79328949618772
58 -3.24817616085155
59 -4.07387145043693
60 -4.025314149827
61 -3.80500041177813
62 -3.60553099764885
63 -4.92522345732803
64 -2.72218047346986
65 -3.67448559675175
66 -3.87706022293294
67 -4.2960985000068
68 -5.05143783247148
69 -6.76637427757509
70 -6.56861091048987
71 -7.47890140409107
72 -8.78595866542223


==> plotdata/rs_residue_200.txt <==
1 -0.515520226943481
2 -0.847315330302195
3 -0.999821654026411
4 -1.11646078301658
5 -1.13508385675541
6 -1.16848618957627
7 -1.23059764370685
8 -1.21944825515793
9 -1.15039930646064
10 -1.132659066396
11 -1.07431413482791
12 -1.20221097447507
13 -0.875517767455805
14 -0.623321652933792
15 -0.537737908789323
16 -0.426635593264814
17 -0.392163741103481
18 -0.415177686694215
19 -0.372109513813426
20 -0.356516361115728
21 -0.312604622873078
22 -0.257567151755141
23 -0.1821485570808
24 -0.10068034066143
25 -0.0148563134518219
26 -0.023234613875646
27 -0.0330437528977892
28 -0.0442033029923549
29 -0.0505715770703789
30 -0.0579843998981865
31 -0.0627929033590732
32 -0.0688415803058237
33 -0.0755607428925033
34 -0.0863768245364677
35 -0.105221336145059
36 -0.127772768572516
37 -0.141005459005459
38 -0.151807420168874
39 -0.179884194477838
40 -0.192200991948143
41 -0.211856906494412
42 -0.228574408028236
43 -0.243982156393314
44 -0.272341894769029
45 -0.291479613096903
46 -0.331043705586763
47 -0.388370593839115
48 -0.412338738237306
49 -0.50577659123267
50 -0.587639376707271
51 -0.818696924604441
52 -0.980682856210472
53 -1.0510079691086
54 -1.38171949003251
55 -1.36354626504278
56 -1.59607383648606
57 -1.68369573193721
58 -2.17921955560823
59 -2.51259976278534
60 -2.71096960775808
61 -3.13192519700957
62 -3.26299027621042
63 -3.68813101162805
64 -3.34200239120494
65 -2.97872117855698
66 -3.33341888483111
67 -2.88806679684765
68 -4.14011725739309
69 -3.86095579634236
70 -2.89750108032858
71 -4.14508077912527
72 -3.4399244404695
73 -3.74415298611767
74 -4.10992374579503
75 -4.28522401051513
76 -4.70907004079018
77 -5.36632617537615
78 -6.32524295186871
79 -7.75789152368449
80 -9.20219335953421


==> plotdata/rs_residue_300.txt <==
1 -0.514432402746876
2 -0.882255984748481
3 -1.04192038071892
4 -1.16238679525988
5 -1.24927958168707
6 -1.19224664464742
7 -1.14297695284016
8 -1.16654719130384
9 -1.21993109063595
10 -1.77693286336314
11 -1.25239547286658
12 -1.07668800675391
13 -0.878433330953285
14 -0.856954513288499
15 -0.790398450979566
16 -0.743686117648977
17 -0.633759267804725
18 -0.505474761841054
19 -0.349149239292476
20 -0.292883191955806
21 -0.305036331132951
22 -0.287420499971102
23 -0.259429632936463
24 -0.218704315648258
25 -0.165165794281124
26 -0.0978594725724204
27 -0.025066510235894
28 -0.0197419115318006
29 -0.0275973514778893
30 -0.0324199955105145
31 -0.0387112490003637
32 -0.0425304130348996
33 -0.04534514942692
34 -0.0506889994137757
35 -0.0547964176126387
36 -0.0614552688080408
37 -0.0661005316874133
38 -0.075495846013367
39 -0.0801841715030196
40 -0.0907485566482627
41 -0.112519937356372
42 -0.13151567242663
43 -0.157690415068902
44 -0.18744132618593
45 -0.231558838108486
46 -0.263816872787347
47 -0.308928120269712
48 -0.343554974401444
49 -0.390344615821855
50 -0.570708777155184
51 -0.709786430459893
52 -0.703508493499077
53 -1.20717528334263
54 -1.37497741140081
55 -1.86596933296562
56 -1.54288896202642
57 -1.46496117445595
58 -1.59440295486735
59 -1.70198399849027
60 -1.82359867087068
61 -1.79179644097061
62 -1.6817136977096
63 -2.00756740620201
64 -2.0402608192275
65 -1.88594848764524
66 -2.19197382345988
67 -2.15085956465814
68 -2.36597290729852
69 -2.66526121367051
70 -2.24616068036519
71 -2.90977062834715
72 -2.42391663460924
73 -2.41979260213368
74 -2.69379806539932
75 -3.5374240102365
76 -2.67665668178835
77 -3.68958502504849
78 -2.88391709930413
79 -3.88121661943704
80 -2.88138875185218
81 -3.03551631743082
82 -2.90520940350483
83 -3.05910931726712
84 -3.34416813634087
85 -3.46841284552616
86 -3.79058935146843
87 -3.64226243316068
88 -3.66628855635714
89 -3.83602235134954
90 -4.14197895323712
91 -4.62309988331399
92 -5.31849551577343
93 -6.26017728699499
94 -7.47123230420275
95 -8.9672223875325


==> plotdata/rs_residue_50.txt <==
1 -0.50870317271099
2 -0.807443704935406
3 -0.974341752571996
4 -1.09634216008455
5 -1.11596245434718
6 -1.14671603264999
7 -1.20348421470922
8 -1.14498984053514
9 -1.03119212670135
10 -0.902997119278411
11 -0.737711345786152
12 -0.637832125884745
13 -0.392437429797771
14 -0.185541593725953
15 -0.142120696753996
16 -0.131511833032804
17 -0.0970276710358148
18 -0.0487592707042836
19 -0.0386889208771976
20 -0.026965952674158
21 -0.058185986938099
22 -0.166918808930571
23 -0.541624844625366
24 -0.969964435420882
25 -0.953397754261915
26 -1.07116995913233
27 -1.12189395323834
28 -1.20752140886429
29 -1.191378495679
30 -1.69669409945072
31 -1.13680016045376
32 -1.15396197382611
33 -1.76226073733456
34 -1.8841208741595
35 -2.19886607588365
36 -3.02486411642864
37 -2.6165528992298
38 -2.560749181052
39 -1.8767248016294
40 -2.24702986268221
41 -2.25689081250369
42 -3.01592780290247
43 -2.61441758707041
44 -2.88600942891466
45 -3.07361699290879
46 -3.41674587211256
47 -3.89658543894389
48 -4.5773671837127
49 -5.50104916382296
50 -6.69644605779607
51 -8.17995567926329


==> plotdata/rs_residue_500.txt <==
1 -0.514668138363407
2 -0.919459800065603
3 -1.0600152447767
4 -1.16929789591923
5 -1.25128022495125
6 -1.20030256045257
7 -1.15616842555272
8 -1.20553038265014
9 -1.34490083071683
10 -1.46769585761521
11 -1.14194755339945
12 -0.88887027456019
13 -0.794528801285308
14 -0.823647230916366
15 -0.70535836419804
16 -0.589864098618844
17 -0.452675966137695
18 -0.41179537215307
19 -0.398107608759657
20 -0.435961185530529
21 -0.426297339902661
22 -0.409339794690257
23 -0.369051550996939
24 -0.324767815332845
25 -0.262563549280459
26 -0.184709475605704
27 -0.0984884025593413
28 -0.0704499249260855
29 -0.0582645782163801
30 -0.0546519140930885
31 -0.04345698138019
32 -0.0241036012293565
33 -0.0192551670458023
34 -0.0249448830873029
35 -0.0291494802910107
36 -0.0325707660412023
37 -0.035206811788757
38 -0.0374632366967981
39 -0.0393578998569091
40 -0.0426965437403093
41 -0.0444377878329133
42 -0.0466238912837747
43 -0.0483688282485187
44 -0.0500166396431727
45 -0.0519366324038687
46 -0.0559694224051799
47 -0.0636894335420618
48 -0.0691719570199852
49 -0.0815218696017546
50 -0.0879931637866301
51 -0.0946390531764716
52 -0.0996941719882328
53 -0.108099785828509
54 -0.119954740494845
55 -0.125981323133409
56 -0.145483893865295
57 -0.147008456880729
58 -0.168979784830709
59 -0.185131588376329
60 -0.19877502212755
61 -0.21583134119682
62 -0.234107991917918
63 -0.260614009422266
64 -0.28415311608602
65 -0.339602651221416
66 -0.399265512070342
67 -0.430214131682912
68 -0.527061747518741
69 -0.572174382450194
70 -0.637484278314896
71 -0.723249455917486
72 -0.724579471485015
73 -0.74938137605977
74 -0.821011826328008
75 -0.907053935009303
76 -1.01367341591685
77 -1.11015194068065
78 -1.20483710259805
79 -1.27772901976397
80 -1.48205123248303
81 -1.63129109504359
82 -1.65612509081046
83 -1.797979837807
84 -1.79957177008116
85 -1.98455956702003
86 -2.06354075339309
87 -2.44158934415576
88 -2.52555128543674
89 -3.35071110250639
90 -4.93692355688853
91 -3.93563569522227
92 -3.54195500462285
93 -3.59798745416416
94 -3.63569855042008
95 -3.70014727560127
96 -3.5033874447739
97 -3.8109658538361
98 -3.32200672536263
99 -3.55463008544569
100 -4.47715241108041
101 -3.91331067178256
102 -4.59900995443128
103 -5.44213318825707
104 -6.48368713061045
105 -7.75457601991634
106 -9.27986371886582


==> plotdata/stls_fz_10.txt <==
1 1
2 9
3 13
4 6
5 4
6 4
7 7
8 9
9 6
10 6
11 3
12 2
13 1
14 1
15 2
16 2


==> plotdata/stls_fz_15.txt <==
1 1
2 9
3 16
4 22
5 16
6 16
7 13
8 10
9 6
10 3
11 5
12 5
13 4
14 3
15 3
16 2
17 3
18 3
19 3
20 1
21 1
22 2
23 1
24 2
25 2
26 2
27 1
28 2


==> plotdata/stls_fz_20.txt <==
1 1
2 9
3 16
4 18
5 23
6 23
7 21
8 19
9 16
10 13
11 11
12 2
13 3
14 3
15 3
16 3
17 3
18 3
19 3
20 3
21 3
22 2
23 2
24 1
25 1
26 1
27 1
28 2
29 2
30 2
31 2
32 2
33 2
34 2
35 2
36 2
37 1
38 1
39 2
40 1
41 1
42 1


==> plotdata/stls_fz_25.txt <==
1 1
2 9
3 16
4 21
5 21
6 18
7 17
8 11
9 4
10 5
11 3
12 3
13 3
14 2
15 2
16 2
17 1
18 1
19 1
20 2
21 2
22 1
23 1
24 1
25 2


==> plotdata/stls_fz_30.txt <==
1 1
2 9
3 16
4 18
5 17
6 15
7 15
8 15
9 15
10 15
11 15
12 15
13 15
14 15
15 15
16 15
17 10
18 8
19 5
20 4
21 4
22 4
23 2
24 2
25 2
26 2
27 2
28 2
29 2
30 2
31 2
32 2
33 2
34 2
35 2
36 2
37 1
38 2
39 2
40 2
41 2


==> plotdata/stls_fz_40.txt <==
1 1
2 9
3 16
4 20
5 19
6 18
7 18
8 18
9 18
10 18
11 16
12 12
13 10
14 8
15 8
16 7
17 5
18 4
19 3
20 3
21 3
22 3
23 3
24 3
25 3
26 3
27 3
28 3
29 3
30 3
31 3
32 3
33 3
34 3
35 2
36 2
37 1
38 2
39 2
40 2
41 2
42 2
43 2
44 2
45 2
46 1
47 1
48 1
49 1
50 2


==> plotdata/stls_residue_10.txt <==
1 -0.0139000008634313
2 -0.345266681726913
3 -0.459122245988661
4 -0.712938953310392
5 -0.811707612476813
6 -0.95922412563725
7 -1.21331585444532
8 -1.62364983010998
9 -2.18395965493623
10 -2.5668574544321
11 -2.8027597457903
12 -4.00323337386532
13 -5.25933816437288
14 -6.44966266807668
15 -7.80622170793224
16 -9.16673797243834


==> plotdata/stls_residue_15.txt <==
1 0.469173883864542
2 -0.117904678550176
3 -0.303777276021894
4 -0.308942908165891
5 -0.398804865981963
6 -0.505945500238614
7 -0.801637399228196
8 -0.64188994922614
9 -1.40896684824008
10 -1.96702823624371
11 -2.12867989566473
12 -2.27220398397002
13 -2.24493602374165
14 -2.41888946633551
15 -1.6492738244248
16 -1.93481109978422
17 -2.74752732339746
18 -2.65371837623829
19 -2.9908113936701
20 -3.02145879010651
21 -4.54569470058028
22 -4.99350390253732
23 -5.36745455477507
24 -6.04036701950996
25 -6.82206452179379
26 -7.37759143316604
27 -7.53781418325831
28 -8.14709643921446


==> plotdata/stls_residue_20.txt <==
1 1.07249994166927
2 -0.057637288553857
3 -0.0159913232605172
4 -0.309990104657996
5 -0.337252705382741
6 -0.425120979465833
7 -0.513917466739187
8 -0.285153345899699
9 0.164701364296928
10 -0.173874435880993
11 -0.922835639896672
12 -1.95735501936609
13 -2.74256887901929
14 -2.80584161854547
15 -2.63857740033159
16 -2.5912756854272
17 -1.88343980860308
18 -2.26994817987223
19 -2.56978533468086
20 -2.54784974484648
21 -2.67568174500756
22 -3.0502390669944
23 -4.38575187462844
24 -4.49158160792393
25 -4.41286554645657
26 -4.21599080897435
27 -4.44722689021274
28 -4.91734940484693
29 -4.91830424829931
30 -5.60539796197392
31 -5.64105263022885
32 -5.73806136844662
33 -6.04226102332132
34 -6.44284119681593
35 -6.8064453545061
36 -7.34260760112837
37 -7.266790228918
38 -7.93031772328909
39 -7.58905226374866
40 -7.63534540524802
41 -7.62402666959955
42 -8.01507268172483


==> plotdata/stls_residue_25.txt <==
1 1.32830159485795
2 -0.239692072588694
3 -0.296577258791334
4 -0.30618114306161
5 -0.428917817270453
6 -0.70076074154208
7 -0.141111874928591
8 -0.722961681606011
9 -1.39098715241129
10 -1.90363605240034
11 -2.25685238320836
12 -2.49517785345423
13 -2.52017062249525
14 -2.7377810156006
15 -2.32362231079415
16 -3.52993877552228
17 -4.4833000511998
18 -5.26229198162882
19 -5.95686683654347
20 -6.06687315152405
21 -6.2338630523251
22 -6.35195811439997
23 -6.87595361183487
24 -7.63956959770457
25 -8.20006594247452


==> plotdata/stls_residue_30.txt <==
1 1.63845724158984
2 -0.169190491366172
3 -0.186847194534075
4 -0.288349156919763
5 -0.343045970955917
6 -0.369421879982919
7 -0.352364454502974
8 -0.298906211070322
9 -0.283583726203626
10 -0.233358233741183
11 -0.2834115980976
12 -0.118882203688496
13 0.185543981988738
14 0.566482548237343
15 0.60711623996754
16 -0.0290767533117415
17 -1.06665711271956
18 -1.42507363049269
19 -1.96332744037581
20 -1.81242053037763
21 -2.09523388818255
22 -2.09145967390394
23 -2.54500834999219
24 -3.26610001594015
25 -2.65900426777643
26 -2.76743778047518
27 -3.49513588077251
28 -3.52633742351512
29 -4.02499422788224
30 -4.38967711975866
31 -4.47216334943692
32 -4.26711325074255
33 -4.30905358911915
34 -4.52023832400455
35 -5.09724867313955
36 -5.67053492174124
37 -6.03924392184805
38 -6.46228988411295
39 -7.08581085741823
40 -7.95445019580214
41 -8.1416554342281


==> plotdata/stls_residue_40.txt <==
1 1.85427841743459
2 -0.296971744885218
3 -0.301156668338624
4 -0.251818876586709
5 -0.33252162074464
6 -0.439605203901082
7 -0.320270863682452
8 -0.0377861444950474
9 -0.265690323390288
10 -0.617602299044023
11 -1.2579657483612
12 -1.51367331427558
13 -1.58260687623376
14 -1.73594354419111
15 -1.94051264893863
16 -1.47224011674127
17 -1.97211784772847
18 -1.91205948138118
19 -2.07042303045806
20 -2.36933956717295
21 -2.19458246088459
22 -2.13115353141586
23 -2.12632561097494
24 -2.57426630998751
25 -2.62382156701439
26 -2.32172464446364
27 -2.27184090517236
28 -2.58829823518448
29 -2.69233688458556
30 -2.61911150303939
31 -2.49213439740406
32 -2.59757943712508
33 -2.75519506807499
34 -2.77484554114589
35 -2.20767210585146
36 -3.19895559844763
37 -4.2113847654229
38 -5.04133721485031
39 -5.65296950075389
40 -6.24734298912918
41 -5.77060767022109
42 -5.78647491905506
43 -5.96149819293428
44 -6.78315171884537
45 -7.43786381010806
46 -7.04183966929792
47 -7.17003297687914
48 -7.60647100694705
49 -7.63113454760361
50 -8.48567667418569

